To Repair or Not to Repair: Assessing Fault Resilience in MPI Stencil Applications

With the increasing size of HPC computations, faults are becoming more and more relevant in the HPC field. The MPI standard does not define the application behaviour after a fault, leaving the burden of fault management to the user, who usually resorts to checkpoint and restart mechanisms. This trend is especially true in stencil applications, as their regular pattern simplifies the selection of checkpoint locations. However, checkpoint and restart mechanisms introduce non-negligible overhead, disk load, and scalability concerns. In this paper, we show an alternative through fault resilience, enabled by the features provided by the User Level Fault Mitigation extension and shipped within the Legio fault resilience framework. Through fault resilience, we continue executing only the non-failed processes, thus sacrificing result accuracy for faster fault recovery. Our experiments on a specimen stencil application show that, despite the fault impact visible in the result, we produced meaningful values usable for scientific research, proving the possibilities of a fault resilience approach in a stencil scenario.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> plots/large_timings.csv <==
time,init,moment,field,particle,write,tot,diff
10,0.732664,8.02735,5.04714,9.40679,0.000017214,23.213961,23.213961
20,0.732664,16.2097,9.61543,19.3877,0.000036568,45.945531,22.73157
30,0.732664,24.5479,14.2115,29.2139,0.064674,68.770638,22.825107
40,0.732664,33.0169,18.7785,39.1391,0.0646923,91.731856,22.961218
50,0.732664,41.6132,23.3084,49.5793,0.0647104,115.298274,23.566418
60,0.732664,50.3,27.8831,59.8156,0.127813,138.859177,23.560903
70,0.732664,59.0599,32.4834,69.9032,0.12783,162.306994,23.447817
80,0.732664,67.9196,37.0164,79.9458,0.127844,185.742308,23.435314
90,0.732664,76.8822,41.5445,90.1029,0.192683,209.454947,23.712639
100,0.732664,85.961,46.0907,100.444,0.192701,233.421065,23.966118
110,0.732664,95.135,50.7241,110.936,0.192723,257.720487,24.299422
120,0.732664,104.397,55.3569,121.449,0.25676,282.192324,24.471837
130,0.732664,113.769,59.9373,132.082,0.256778,306.777742,24.585418
140,0.732664,123.221,64.4746,142.843,0.256795,331.528059,24.750317
150,0.732664,132.744,69.1126,153.578,0.323236,356.4905,24.962441
160,0.732664,142.362,73.7596,164.474,0.323253,381.651517,25.161017
170,0.732664,152.06,78.4151,175.501,0.323269,407.032033,25.380516
180,0.732664,161.836,82.9444,186.583,0.477858,432.573922,25.541889
190,0.732664,171.689,87.4816,197.744,0.477877,458.125141,25.551219
200,0.732664,181.619,92.031,208.987,0.477895,483.847559,25.722418
210,0.732664,191.644,96.5525,220.402,0.573841,509.905005,26.057446
220,0.732664,201.735,101.082,231.873,0.573858,535.996522,26.091517
230,0.732664,211.92,105.717,243.387,0.573875,562.330539,26.334017
240,0.732664,222.169,110.251,255.065,0.661365,588.879029,26.5484899999999
250,0.732664,232.491,114.78,266.734,0.661383,615.399047,26.5200180000001
260,0.732664,242.884,119.324,278.544,0.6614,642.146064,26.747017
270,0.732664,253.374,123.837,290.387,0.751596,669.08226,26.936196
280,0.732664,263.912,128.38,302.354,0.751612,696.130276,27.048016
290,0.732664,274.522,132.91,314.437,0.751628,723.353292,27.223016
300,0.732664,285.192,137.48,326.581,0.825767,750.811431,27.458139
310,0.732664,295.933,142.348,338.775,0.825786,778.61445,27.8030190000001
320,0.732664,306.715,146.905,351.024,0.825804,806.202468,27.5880179999999
330,0.732664,317.537,151.436,363.367,0.895225,833.967889,27.7654210000001
340,0.732664,328.401,156.032,375.768,0.895246,861.82891,27.8610209999999
350,0.732664,339.327,160.636,388.154,0.895267,889.744931,27.916021
360,0.732664,350.265,165.2,400.564,0.965356,917.72702,27.9820890000001
370,0.732664,361.235,169.759,413.132,0.965372,945.824036,28.0970159999999
380,0.732664,372.245,174.301,425.668,0.965397,973.912061,28.088025
390,0.732664,383.291,178.883,438.287,1.03642,1002.230084,28.318023
400,0.732664,394.341,183.441,450.844,1.03644,1030.395104,28.1650199999999
410,0.732664,405.411,187.972,463.499,1.03646,1058.651124,28.25602
420,0.732664,416.509,192.511,476.063,1.10753,1086.923194,28.27207
430,0.732664,427.631,197.109,488.688,1.10755,1115.268214,28.34502
440,0.732664,438.767,201.64,501.394,1.10757,1143.641234,28.37302
450,0.732664,449.935,206.235,514.03,1.1802,1172.112864,28.47163
460,0.732664,461.099,210.768,526.681,1.18022,1200.460884,28.3480200000001
470,0.732664,472.276,215.372,539.332,1.18024,1228.892904,28.43202
480,0.732664,483.463,219.921,552,1.3195,1257.436164,28.5432599999999
490,0.732664,494.665,224.48,564.758,1.31952,1285.955184,28.51902
500,0.732664,505.858,229.023,577.434,1.31953,1314.367194,28.41201
510,0.732664,517.062,233.566,590.083,1.39201,1342.835674,28.46848
520,0.732664,528.262,238.109,602.787,1.39203,1371.282694,28.4470200000001
530,0.732664,539.453,242.655,615.46,1.39205,1399.692714,28.41002
540,0.732664,550.635,247.204,628.113,1.46431,1428.148974,28.4562599999999
550,0.732664,561.804,251.754,640.69,1.46433,1456.444994,28.29602
560,0.732664,572.966,256.28,653.261,1.46435,1484.704014,28.25902
570,0.732664,584.098,260.805,665.839,1.53634,1513.011004,28.30699
580,0.732664,595.211,265.337,678.408,1.53636,1541.225024,28.2140200000001
590,0.732664,606.294,269.841,690.927,1.53638,1569.331044,28.1060199999999
600,0.732664,617.348,274.334,703.405,1.60843,1597.428094,28.0970500000001
610,0.732664,628.355,278.849,715.799,1.60845,1625.344114,27.9160199999999
620,0.732664,639.323,283.378,728.127,1.60846,1653.169124,27.82501
630,0.732664,650.246,287.874,740.385,1.67923,1680.916894,27.7477699999999
640,0.732664,661.124,292.365,752.621,1.67925,1708.521914,27.60502
650,0.732664,671.948,296.875,764.767,1.67926,1736.001924,27.48001
660,0.732664,682.719,301.443,776.83,1.75812,1763.482784,27.4808600000001
670,0.732664,693.44,306.035,788.828,1.75814,1790.793804,27.3110199999999
680,0.732664,704.108,310.553,800.722,1.75816,1817.873824,27.0800200000001
690,0.732664,714.7,315.115,812.564,1.83061,1844.942274,27.06845
700,0.732664,725.212,319.685,824.309,1.83062,1871.769284,26.82701
710,0.732664,735.672,324.262,835.96,1.83064,1898.457304,26.6880200000001
720,0.732664,746.049,328.875,847.574,1.89906,1925.129724,26.6724199999999
730,0.732664,756.348,333.402,859.09,1.89907,1951.471734,26.3420100000001
740,0.732664,766.586,338.032,870.492,1.89909,1977.741754,26.2700199999999
750,0.732664,776.734,342.61,881.837,1.97528,2003.888944,26.1471900000001
760,0.732664,786.814,347.171,893.101,1.9753,2029.793964,25.9050199999999
770,0.732664,796.822,351.676,904.276,1.97533,2055.481994,25.6880300000003
780,0.732664,806.765,356.293,915.436,2.04376,2081.270424,25.7884299999996
790,0.732664,816.633,360.859,926.465,2.04377,2106.733434,25.4630100000004
800,0.732664,826.441,365.492,937.483,2.04379,2132.192454,25.4590199999998
810,0.732664,836.271,370.112,948.395,2.11144,2157.622104,25.42965
820,0.732664,846.015,374.623,959.272,2.11146,2182.754124,25.13202
830,0.732664,855.738,379.181,970.156,2.11148,2207.919144,25.1650199999999
840,0.732664,865.456,383.694,980.993,2.17852,2233.054184,25.1350400000001
850,0.732664,875.154,388.216,991.805,2.17854,2258.086204,25.0320200000001
860,0.732664,884.829,392.724,1002.67,2.17856,2283.134224,25.0480199999997
870,0.732664,894.467,397.242,1013.59,2.24564,2308.277304,25.1430800000003
880,0.732664,904.077,401.815,1024.65,2.24566,2333.520324,25.2430199999999
890,0.732664,913.647,406.314,1035.29,2.24568,2358.229344,24.7090199999998
900,0.732664,923.213,410.821,1045.79,2.31332,2382.869984,24.6406400000001
910,0.732664,932.725,415.324,1056.27,2.31334,2407.365004,24.4950200000003
920,0.732664,942.199,419.862,1066.74,2.31336,2431.847024,24.4820199999999
930,0.732664,951.662,424.339,1077.24,2.38251,2456.356174,24.5091499999999
940,0.732664,961.124,428.924,1088.15,2.38253,2481.313194,24.9570199999998
950,0.732664,970.564,433.49,1098.86,2.38255,2506.029214,24.7160200000003
960,0.732664,979.984,438.046,1109.54,2.49557,2530.798234,24.7690199999997
970,0.732664,989.422,442.584,1120.15,2.49559,2555.384254,24.5860200000002
980,0.732664,998.839,447.222,1130.78,2.49561,2580.069274,24.6850199999999
990,0.732664,1008.29,451.771,1141.42,2.56149,2604.775154,24.70588
1000,0.732664,1017.8,456.277,1152.1,2.56151,2629.471174,24.6960199999999
1010,0.732664,1027.31,460.783,1162.83,2.56153,2654.217194,24.74602
1020,0.732664,1036.87,465.281,1173.62,2.6273,2679.130964,24.9137700000001
1030,0.732664,1046.55,469.778,1184.44,2.62732,2704.127984,24.9970200000002
1040,0.732664,1056.26,474.253,1195.31,2.62735,2729.183014,25.05503
1050,0.732664,1066.02,478.731,1206.22,2.69499,2754.398654,25.2156399999999
1060,0.732664,1075.84,483.232,1217.21,2.69502,2779.709684,25.3110299999998
1070,0.732664,1085.73,487.776,1228.26,2.69504,2805.193704,25.4840199999999
1080,0.732664,1095.67,492.272,1239.38,2.76181,2830.816474,25.6227700000004
1090,0.732664,1105.68,496.772,1250.62,2.76183,2856.566494,25.75002
1100,0.732664,1115.77,501.244,1261.9,2.76186,2882.408524,25.8420299999998
1110,0.732664,1125.93,505.741,1273.32,2.82771,2908.551374,26.1428500000002
1120,0.732664,1136.17,510.279,1284.75,2.82773,2934.759394,26.20802
1130,0.732664,1146.5,514.754,1296.31,2.82775,2961.124414,26.3650199999997
1140,0.732664,1156.89,519.295,1307.96,2.89591,2987.773574,26.6491599999999
1150,0.732664,1167.36,523.912,1319.64,2.89593,3014.540594,26.7670200000002
1160,0.732664,1177.92,528.412,1331.44,2.89595,3041.400614,26.8600200000001
1170,0.732664,1188.55,532.955,1343.29,2.96442,3068.492084,27.0914699999998
1180,0.732664,1199.24,537.513,1355.26,2.96443,3095.710094,27.21801
1190,0.732664,1210.01,542.015,1367.31,2.96445,3123.032114,27.3220200000001
1200,0.732664,1220.84,546.646,1379.41,3.03368,3150.662344,27.6302299999998
1210,0.732664,1231.73,551.252,1391.55,3.03371,3178.298374,27.6360300000001
1220,0.732664,1242.69,555.865,1403.77,3.03373,3206.091394,27.7930200000001
1230,0.732664,1253.69,560.509,1416.05,3.10456,3234.086224,27.9948300000001
1240,0.732664,1264.78,565.227,1428.44,3.10458,3262.284244,28.1980199999998
1250,0.732664,1275.88,569.916,1440.86,3.10459,3290.493254,28.20901
1260,0.732664,1287.02,574.581,1453.36,3.17629,3318.869954,28.3766999999998
1270,0.732664,1298.19,579.216,1465.91,3.17631,3347.224974,28.3550200000004
1280,0.732664,1309.4,583.882,1478.49,3.17632,3375.680984,28.4560099999999
1290,0.732664,1320.62,588.524,1491.15,3.24668,3404.273344,28.5923600000001
1300,0.732664,1331.85,593.149,1503.78,3.2467,3432.758364,28.4850199999996
1310,0.732664,1343.12,597.836,1516.49,3.24672,3461.425384,28.6670200000003
1320,0.732664,1354.39,602.455,1529.19,3.31862,3490.086284,28.6608999999999
1330,0.732664,1365.7,607.335,1541.89,3.31864,3518.976304,28.8900199999998
1340,0.732664,1377,612.009,1554.63,3.31865,3547.690314,28.7140100000001
1350,0.732664,1388.3,616.666,1567.39,3.39121,3576.479874,28.7895600000002
1360,0.732664,1399.63,621.373,1580.17,3.39123,3605.296894,28.81702
1370,0.732664,1410.98,626.069,1592.98,3.39125,3634.152914,28.8560199999997
1380,0.732664,1422.33,630.803,1605.8,3.46372,3663.129384,28.9764700000001
1390,0.732664,1433.67,635.49,1618.65,3.46374,3692.006404,28.8770200000004
1400,0.732664,1445.02,640.109,1631.49,3.46376,3720.815424,28.8090199999997
1410,0.732664,1456.37,644.721,1644.36,3.60713,3749.790794,28.9753700000001
1420,0.732664,1467.71,649.346,1657.19,3.60715,3778.585814,28.79502
1430,0.732664,1479.05,653.994,1670.06,3.60717,3807.443834,28.8580200000001
1440,0.732664,1490.41,658.614,1682.9,3.68156,3836.338224,28.8943899999999
1450,0.732664,1501.74,663.25,1695.81,3.68158,3865.214244,28.8760199999997
1460,0.732664,1513.05,667.875,1708.7,3.68159,3894.039254,28.82501
1470,0.732664,1524.35,672.503,1721.58,3.76207,3922.927734,28.8884800000001
1480,0.732664,1535.63,677.145,1734.47,3.76208,3951.739744,28.8120100000001
1490,0.732664,1546.9,681.76,1747.28,3.7621,3980.434764,28.6950200000001
1500,0.732664,1558.14,686.39,1760.15,3.92665,4009.339314,28.9045499999997
1510,0.732664,1569.37,691.135,1772.96,3.92667,4038.124334,28.7850200000003
1520,0.732664,1580.56,695.814,1785.74,3.92668,4066.773344,28.6490100000001
1530,0.732664,1591.7,700.541,1798.51,3.99808,4095.481744,28.7084
1540,0.732664,1602.8,705.204,1811.22,3.9981,4123.954764,28.4730199999999
1550,0.732664,1613.85,709.939,1823.87,3.99811,4152.389774,28.4350100000001
1560,0.732664,1624.88,714.617,1836.52,4.07231,4180.821974,28.4322000000002
1570,0.732664,1635.84,719.309,1849.03,4.07233,4208.983994,28.1620199999998
1580,0.732664,1646.75,723.982,1861.56,4.07235,4237.097014,28.1130199999998
1590,0.732664,1657.59,728.647,1874.02,4.14382,4265.133484,28.03647
1600,0.732664,1668.38,733.375,1886.4,4.14384,4293.031504,27.8980199999996
1610,0.732664,1679.1,738.033,1898.77,4.14386,4320.779524,27.74802
1620,0.732664,1689.79,742.686,1911.05,4.21473,4348.473394,27.6938700000001
1630,0.732664,1700.4,747.35,1923.27,4.21475,4375.967414,27.4940200000001
1640,0.732664,1710.95,751.972,1935.48,4.21477,4403.349434,27.38202
1650,0.732664,1721.46,756.635,1947.62,4.29309,4430.740754,27.3913200000006
1660,0.732664,1731.9,761.272,1959.71,4.29311,4457.907774,27.1670199999999
1670,0.732664,1742.33,765.968,1971.81,4.29313,4485.133794,27.2260200000001
1680,0.732664,1752.78,770.664,1983.92,4.36415,4512.460814,27.3270199999997
1690,0.732664,1763.34,775.361,1996.07,4.36416,4539.867824,27.4070099999999
1700,0.732664,1773.92,780.02,2008.35,4.36418,4567.386844,27.5190199999997
1710,0.732664,1784.57,784.697,2020.67,4.4356,4595.105264,27.7184200000001
1720,0.732664,1795.24,789.412,2033.06,4.43561,4622.880274,27.7750100000003
1730,0.732664,1805.95,794.072,2045.47,4.43563,4650.660294,27.7800200000001
1740,0.732664,1816.66,798.753,2057.92,4.51019,4678.575854,27.9155599999995
1750,0.732664,1827.38,803.42,2070.37,4.51021,4706.412874,27.8370199999999
1760,0.732664,1838.1,808.099,2082.86,4.51023,4734.301894,27.8890200000005
1770,0.732664,1848.85,812.735,2095.46,4.58386,4762.361524,28.0596299999997
1780,0.732664,1859.58,817.455,2108.01,4.58388,4790.361544,28.0000200000004
1790,0.732664,1870.27,822.166,2120.48,4.5839,4818.232564,27.8710199999996
1800,0.732664,1880.99,827.174,2133.57,4.65565,4847.122314,28.8897500000003
1810,0.732664,1892.24,834.104,2152.73,4.65567,4884.462334,37.3400199999996
1820,0.732664,1903.49,841.076,2172.06,4.65568,4922.014344,37.5520100000003
1830,0.732664,1914.66,848.163,2191.31,4.7803,4959.645964,37.6316200000001
1840,0.732664,1925.79,855.352,2210.57,4.78031,4997.224974,37.5790099999995
1850,0.732664,1936.9,862.572,2230.09,4.78033,5035.074994,37.8500199999999
1860,0.732664,1947.96,869.865,2249.29,4.8514,5072.699064,37.6240700000008
1870,0.732664,1958.98,877.103,2268.33,4.85142,5109.997084,37.2980199999993
1880,0.732664,1970,884.426,2287.29,4.85144,5147.300104,37.3030200000003
1890,0.732664,1981.05,891.835,2306.45,4.92674,5184.994404,37.6943000000001
1900,0.732664,1992.16,899.161,2325.65,4.92676,5222.630424,37.6360199999999
1910,0.732664,2003.3,906.675,2344.91,4.92677,5260.544434,37.9140100000004
1920,0.732664,2014.49,914.28,2364.17,5.00287,5298.675534,38.1310999999996
1930,0.732664,2025.84,921.912,2383.53,5.00289,5337.017554,38.34202
1940,0.732664,2037.07,929.175,2403.16,5.00291,5375.140574,38.12302
1950,0.732664,2048.34,936.27,2423.39,5.07369,5413.806354,38.6657800000003
1960,0.732664,2059.67,943.304,2443.91,5.07371,5452.690374,38.8840199999995
1970,0.732664,2071.04,950.275,2466.51,5.07372,5493.631384,40.9410100000005
1980,0.732664,2082.47,957.123,2487.39,5.1472,5532.862864,39.2314799999995
1990,0.732664,2094.14,964.031,2509.76,5.14722,5573.810884,40.9480200000007
2000,0.732664,2106.74,970.918,2536.52,5.14724,5620.057904,46.2470199999998
2010,0.732664,2119.5,977.823,2563.13,5.22643,5666.412094,46.35419
2020,0.732664,2132.67,984.707,2590.4,5.22644,5713.736104,47.3240099999994
2030,0.732664,2146.72,991.564,2620.24,5.22646,5764.483124,50.7470200000007
2040,0.732664,2163.63,998.472,2660.56,5.32017,5828.714834,64.23171
2050,0.732664,2180.75,1005.35,2699,5.32018,5891.152844,62.4380099999999
2060,0.732664,2198.28,1012.16,2738.41,5.3202,5954.902864,63.7500199999995
2070,0.732664,2218.22,1019.02,2787.06,5.43318,6030.465844,75.5629800000006
2080,0.732664,2239.42,1026,2839.94,5.4332,6111.525864,81.0600199999999
2090,0.732664,2259.66,1033.02,2893.88,5.43321,6192.725874,81.2000099999996
2100,0.732664,2282.33,1039.77,2954.76,5.64856,6283.241224,90.5153500000006


==> plots/reconnection_timing.csv <==
Iteration,Init,Moment,Field,Particle,Write,Total,Delta
10,0.728138,6.31358,5.1297,11.5052,0.000021492,23.676639,23.676639
20,0.728138,12.9372,9.8406,23.9927,0.000044714,47.498683,23.822044
30,0.728138,19.8517,14.5268,36.6298,0.063244,71.799682,24.300999
40,0.728138,27.0663,19.1798,49.5435,0.0632693,96.581007,24.781325
50,0.728138,34.5426,23.8595,63.0358,0.0632898,122.229328,25.648321
60,0.728138,42.189,28.5605,76.1519,0.186364,147.815902,25.586574
70,0.728138,49.9958,33.2984,89.0638,0.186394,173.272532,25.45663
80,0.728138,57.9327,37.9371,102.006,0.186414,198.790352,25.51782
90,0.728138,66.0429,42.6001,115.094,0.25194,224.717078,25.926726
100,0.728138,74.2992,47.2715,128.502,0.251963,251.052801,26.335723
110,0.728138,82.7078,52.0277,142.127,0.251987,277.842625,26.789824
120,0.728138,91.2369,56.7849,155.734,0.316665,304.800603,26.957978
130,0.728138,99.9115,61.5075,169.471,0.316685,331.934823,27.13422
140,0.728138,108.712,66.2073,183.309,0.316708,359.273146,27.338323
150,0.728138,117.569,71.0069,197.168,0.381563,386.853601,27.580455
160,0.728138,126.534,75.8056,211.27,0.381582,414.71932,27.865719
170,0.728138,135.6,80.5874,225.483,0.381604,442.780142,28.060822
180,0.728138,144.78,85.2371,239.808,0.448021,471.001259,28.221117
190,0.728138,154.022,89.9028,254.203,0.448049,499.303987,28.302728
200,0.728138,163.377,94.5291,268.663,0.448076,527.745314,28.441327
210,0.728138,172.828,99.185,283.326,0.512869,556.580007,28.834693
220,0.728138,182.332,103.816,298.081,0.512889,585.470027,28.8900199999999
230,0.728138,191.94,108.497,312.93,0.512911,614.608049,29.1380220000001
240,0.728138,201.611,113.145,327.937,0.579826,644.000964,29.3929149999999
250,0.728138,211.367,117.777,342.989,0.579846,673.440984,29.44002
260,0.728138,221.177,122.421,358.197,0.579869,703.103007,29.6620230000001
270,0.728138,231.085,127.079,373.502,0.649825,733.043963,29.9409559999999
280,0.728138,241.072,131.702,389.008,0.649848,763.159986,30.116023
290,0.728138,251.117,136.333,404.656,0.649867,793.484005,30.324019
300,0.728138,261.234,140.97,420.385,0.722335,824.039473,30.555468
310,0.728138,271.402,145.6,436.27,0.722354,854.722492,30.6830189999999
320,0.728138,281.636,150.296,452.152,0.722377,885.534515,30.8120230000001
330,0.728138,291.928,154.923,468.178,0.792174,916.549312,31.0147969999999
340,0.728138,302.251,159.586,484.269,0.792194,947.626332,31.0770200000001
350,0.728138,312.63,164.228,500.362,0.792212,978.74035,31.114018
360,0.728138,323.028,168.859,516.51,0.860839,1009.985977,31.245627
370,0.728138,333.457,173.508,532.86,0.860855,1041.413993,31.4280159999998
380,0.728138,343.934,178.151,549.192,0.860878,1072.866016,31.4520230000001
390,0.728138,354.421,182.779,565.585,0.929063,1104.442201,31.5761850000001
400,0.728138,364.934,187.417,581.952,0.929084,1135.960222,31.5180209999999
410,0.728138,375.46,192.057,598.451,0.929106,1167.625244,31.6650220000001
420,0.728138,386.007,196.74,614.819,0.996032,1199.29017,31.6649259999999
430,0.728138,396.576,201.37,631.225,0.996055,1230.895193,31.6050230000001
440,0.728138,407.167,206.039,647.728,0.996074,1262.658212,31.763019
450,0.728138,417.758,210.683,664.154,1.06602,1294.389158,31.7309459999999
460,0.728138,428.343,215.347,680.564,1.06604,1326.048178,31.6590200000001
470,0.728138,438.949,220.013,696.992,1.06606,1357.748198,31.70002
480,0.728138,449.563,224.646,713.437,1.18303,1389.557168,31.80897
490,0.728138,460.181,229.32,729.96,1.18305,1421.372188,31.81502
500,0.728138,470.802,233.984,746.396,1.18308,1453.093218,31.7210299999999
510,0.728138,481.419,238.652,762.801,1.29924,1484.899378,31.8061600000001
520,0.728138,492.042,243.305,779.234,1.29926,1516.608398,31.70902
530,0.728138,502.706,247.974,795.655,1.29927,1548.362408,31.7540099999999
540,0.728138,513.399,252.594,812.058,1.43589,1580.215028,31.8526200000001
550,0.728138,524.092,257.263,828.325,1.43591,1611.844048,31.6290199999999
560,0.728138,534.778,261.934,844.575,1.43593,1643.451068,31.6070200000001
570,0.728138,545.425,266.556,860.865,1.55232,1675.126458,31.6753899999999
580,0.728138,556.058,271.207,877.078,1.55234,1706.623478,31.49702
590,0.728138,566.684,275.896,893.22,1.55236,1738.080498,31.4570200000001
600,0.728138,577.259,280.522,909.331,1.62497,1769.465108,31.3846100000001
610,0.728138,587.803,285.247,925.331,1.62499,1800.734128,31.26902
620,0.728138,598.286,289.896,941.229,1.62501,1831.764148,31.0300199999999
630,0.728138,608.741,294.583,957.033,1.69397,1862.779108,31.01496
640,0.728138,619.147,299.227,972.79,1.694,1893.586138,30.8070299999999
650,0.728138,629.524,303.889,988.444,1.69402,1924.279158,30.6930200000002
660,0.728138,639.827,308.535,1003.95,1.76111,1954.801248,30.5220899999999
670,0.728138,650.063,313.194,1019.39,1.76113,1985.136268,30.33502
680,0.728138,660.235,317.852,1034.66,1.76115,2015.236288,30.1000200000001
690,0.728138,670.35,322.543,1049.91,1.82763,2045.358768,30.12248
700,0.728138,680.405,327.232,1065.06,1.82765,2075.252788,29.8940199999997
710,0.728138,690.413,331.921,1080.06,1.82768,2104.949818,29.6970300000003
720,0.728138,700.345,336.654,1095.03,1.89762,2134.654758,29.7049400000001
730,0.728138,710.191,341.326,1109.9,1.89764,2164.042778,29.3880199999999
740,0.728138,719.969,346.012,1124.58,1.89766,2193.186798,29.1440200000002
750,0.728138,729.687,350.68,1139.2,1.96262,2222.257758,29.07096
760,0.728138,739.319,355.307,1153.71,1.96264,2251.026778,28.7690199999997
770,0.728138,748.915,359.993,1168.15,1.96267,2279.748808,28.7220299999999
780,0.728138,758.422,364.741,1182.52,2.0288,2308.439938,28.6911300000002
790,0.728138,767.858,369.437,1196.75,2.02882,2336.801958,28.36202
800,0.728138,777.25,374.17,1211.02,2.02884,2365.196978,28.3950199999999
810,0.728138,786.568,378.791,1225.23,2.09486,2393.411998,28.2150200000001
820,0.728138,795.883,383.423,1239.38,2.09488,2421.509018,28.0970200000002
830,0.728138,805.192,388.107,1253.57,2.0949,2449.692038,28.1830199999999
840,0.728138,814.486,392.748,1267.73,2.16011,2477.852248,28.16021
850,0.728138,823.77,397.408,1281.84,2.16013,2505.906268,28.05402
860,0.728138,833.043,402.064,1296.09,2.16016,2534.085298,28.1790299999998
870,0.728138,842.27,406.733,1310.44,2.22967,2562.400808,28.3155099999999
880,0.728138,851.506,411.382,1325.07,2.2297,2590.915838,28.51503
890,0.728138,860.696,416.047,1338.91,2.22972,2618.610858,27.6950200000001
900,0.728138,869.88,420.699,1352.43,2.34674,2646.083878,27.4730199999999
910,0.728138,879.124,425.374,1365.97,2.34676,2673.542898,27.4590200000002
920,0.728138,888.36,430.03,1379.59,2.34678,2701.054918,27.5120199999997
930,0.728138,897.55,434.682,1393.22,2.41461,2728.594748,27.5398300000002
940,0.728138,906.729,439.359,1407.64,2.41464,2756.870778,28.27603
950,0.728138,915.897,444.059,1421.65,2.41467,2784.748808,27.8780299999999
960,0.728138,925.067,448.737,1435.56,2.48077,2812.572908,27.8241000000003
970,0.728138,934.248,453.397,1449.23,2.48079,2840.083928,27.5110199999999
980,0.728138,943.443,458.063,1462.93,2.48081,2867.644948,27.5610200000001
990,0.728138,952.654,462.693,1476.64,2.54619,2895.261328,27.6163799999999
1000,0.728138,961.908,467.356,1490.41,2.54621,2922.948348,27.6870199999998
1010,0.728138,971.186,472,1504.28,2.54624,2950.740378,27.7920300000001
1020,0.728138,980.486,476.659,1518.22,2.67122,2978.764358,28.0239799999999
1030,0.728138,989.837,481.32,1532.22,2.67124,3006.776378,28.0120200000001
1040,0.728138,999.21,485.973,1546.24,2.67126,3034.822398,28.0460199999998
1050,0.728138,1008.65,490.631,1560.33,2.73602,3063.075158,28.2527600000003
1060,0.728138,1018.12,495.263,1574.55,2.73604,3091.397178,28.3220200000001
1070,0.728138,1027.64,499.902,1588.78,2.73607,3119.786208,28.3890299999998
1080,0.728138,1037.22,504.537,1603.09,2.85796,3148.433098,28.64689
1090,0.728138,1046.88,509.172,1617.54,2.85798,3177.178118,28.7450199999998
1100,0.728138,1056.58,513.807,1632.07,2.858,3206.043138,28.8650200000002
1110,0.728138,1066.34,518.43,1646.73,2.92292,3235.151058,29.1079199999999
1120,0.728138,1076.16,523.051,1661.43,2.92295,3264.292088,29.1410300000002
1130,0.728138,1086.06,527.707,1676.34,2.92297,3293.758108,29.4660199999998
1140,0.728138,1096.03,532.316,1691.29,3.04642,3323.410558,29.65245
1150,0.728138,1106.06,536.949,1706.33,3.04644,3353.113578,29.7030199999999
1160,0.728138,1116.16,541.572,1721.46,3.04647,3382.966608,29.8530300000002
1170,0.728138,1126.33,546.204,1736.7,3.11485,3413.076988,30.1103799999996
1180,0.728138,1136.57,550.834,1752.09,3.11487,3443.337008,30.2600200000002
1190,0.728138,1146.88,555.47,1767.58,3.1149,3473.773038,30.4360299999998
1200,0.728138,1157.24,560.154,1783.14,3.18175,3504.443888,30.67085
1210,0.728138,1167.7,564.938,1798.74,3.18176,3535.287898,30.8440100000003
1220,0.728138,1178.18,569.655,1814.41,3.18179,3566.154928,30.8670299999999
1230,0.728138,1188.71,574.412,1830.17,3.25019,3597.270328,31.1154000000001
1240,0.728138,1199.3,579.166,1846.1,3.25022,3628.544358,31.27403
1250,0.728138,1209.94,583.948,1862.06,3.25024,3659.926378,31.38202
1260,0.728138,1220.63,588.748,1878.14,3.32082,3691.566958,31.6405799999998
1270,0.728138,1231.33,593.536,1894.27,3.32084,3723.184978,31.6180199999999
1280,0.728138,1242.08,598.33,1910.4,3.32086,3754.858998,31.6740200000004
1290,0.728138,1252.86,603.107,1926.66,3.38965,3786.744788,31.8857899999998
1300,0.728138,1263.65,607.885,1942.87,3.38967,3818.522808,31.7780200000002
1310,0.728138,1274.48,612.705,1959.19,3.38969,3850.492828,31.9700199999997
1320,0.728138,1285.3,617.455,1975.52,3.58862,3882.591758,32.0989300000001
1330,0.728138,1296.18,622.287,1991.77,3.58864,3914.553778,31.9620199999999
1340,0.728138,1307.03,627.093,2008.13,3.58866,3946.569798,32.01602
1350,0.728138,1317.9,631.886,2024.53,3.73405,3978.778188,32.2083899999998
1360,0.728138,1328.77,636.698,2040.95,3.73408,4010.880218,32.10203
1370,0.728138,1339.65,641.495,2057.43,3.73411,4043.037248,32.1570300000003
1380,0.728138,1350.51,646.25,2073.92,3.8071,4075.215238,32.1779900000001
1390,0.728138,1361.4,651.024,2090.45,3.80712,4107.409258,32.1940199999995
1400,0.728138,1372.29,655.808,2107,3.80714,4139.633278,32.2240200000006
1410,0.728138,1383.18,660.567,2123.56,3.87904,4171.914178,32.2808999999997
1420,0.728138,1394.08,665.405,2140.05,3.87906,4204.142198,32.2280199999996
1430,0.728138,1404.99,670.191,2156.57,3.87908,4236.358218,32.2160200000008
1440,0.728138,1415.92,674.992,2173.06,3.94971,4268.649848,32.2916299999997
1450,0.728138,1426.84,679.762,2189.59,3.94973,4300.869868,32.2200199999997
1460,0.728138,1437.75,684.535,2206.1,3.94975,4333.062888,32.1930200000006
1470,0.728138,1448.66,689.296,2222.6,4.02094,4365.305078,32.2421899999999
1480,0.728138,1459.55,694.057,2239.07,4.02096,4397.426098,32.1210199999996
1490,0.728138,1470.43,698.862,2255.41,4.02098,4429.451118,32.02502
1500,0.728138,1481.28,703.611,2271.79,4.0915,4461.500638,32.0495200000005
1510,0.728138,1492.1,708.406,2288.09,4.09152,4493.415658,31.9150199999995
1520,0.728138,1502.89,713.209,2304.33,4.09154,4525.248678,31.83302
1530,0.728138,1513.67,717.958,2320.53,4.16406,4557.050198,31.80152
1540,0.728138,1524.4,722.75,2336.63,4.16409,4588.672228,31.6220300000005
1550,0.728138,1535.11,727.55,2352.66,4.16412,4620.212258,31.5400299999992
1560,0.728138,1545.76,732.341,2368.64,4.2349,4651.704038,31.4917800000003
1570,0.728138,1556.38,737.121,2384.42,4.23493,4682.884068,31.1800300000004
1580,0.728138,1566.95,741.872,2400.24,4.23495,4714.025088,31.14102
1590,0.728138,1577.46,746.629,2415.96,4.30484,4745.081978,31.0568899999998
1600,0.728138,1587.93,751.434,2431.52,4.30486,4775.916998,30.8350199999995
1610,0.728138,1598.35,756.2,2447.06,4.30488,4806.643018,30.7260200000001
1620,0.728138,1608.7,760.991,2462.49,4.37514,4837.284278,30.6412600000003
1630,0.728138,1619.01,765.765,2477.82,4.37516,4867.698298,30.4140200000002
1640,0.728138,1629.25,770.522,2493.1,4.37518,4897.975318,30.2770199999995
1650,0.728138,1639.44,775.296,2508.29,4.44578,4928.199918,30.2246000000005
1660,0.728138,1649.59,780.067,2523.4,4.4458,4958.230938,30.0310199999994
1670,0.728138,1659.69,784.825,2538.54,4.44582,4988.228958,29.99802
1680,0.728138,1669.78,789.642,2553.75,4.51626,5018.416398,30.1874400000006
1690,0.728138,1679.94,794.483,2569,4.51628,5048.667418,30.2510199999997
1700,0.728138,1690.16,799.317,2584.41,4.5163,5079.131438,30.4640200000003
1710,0.728138,1700.43,804.172,2599.88,4.65651,5109.866648,30.7352099999998
1720,0.728138,1710.75,808.953,2615.43,4.65653,5140.517668,30.6510200000002
1730,0.728138,1721.11,813.763,2631.01,4.65655,5171.267688,30.7500199999995
1740,0.728138,1731.49,818.545,2646.62,4.72771,5202.110848,30.8431600000004
1750,0.728138,1741.89,823.328,2662.23,4.72773,5232.903868,30.7930200000001
1760,0.728138,1752.32,828.132,2677.9,4.72775,5263.807888,30.9040199999999
1770,0.728138,1762.76,832.898,2693.75,4.80278,5294.938918,31.1310299999996
1780,0.728138,1773.2,837.688,2709.56,4.8028,5325.978938,31.0400200000004
1790,0.728138,1783.65,842.508,2725.21,4.80283,5356.898968,30.9200300000002
1800,0.728138,1794.15,847.658,2745.91,4.87525,5393.321388,36.4224199999999
1810,0.728138,1805.19,854.793,2812.19,4.87526,5477.776398,84.4550099999997
1820,0.728138,1816.18,861.964,2879.51,4.87528,5563.257418,85.4810200000002
1830,0.728138,1827.15,869.231,2946.67,4.94436,5648.723498,85.4660800000002
1840,0.728138,1838.09,876.624,3013.26,4.94438,5733.646518,84.9230199999993
1850,0.728138,1849,883.989,3081.19,4.9444,5819.851538,86.2050200000003
1860,0.728138,1859.87,891.448,3148.51,5.01296,5905.569098,85.71756
1870,0.728138,1870.72,898.832,3214.81,5.01297,5990.103108,84.5340100000003
1880,0.728138,1881.52,906.243,3280.97,5.01299,6074.474128,84.3710199999996
1890,0.728138,1892.3,913.759,3348.44,5.08291,6160.310048,85.8359200000004
1900,0.728138,1903.15,921.262,3414.62,5.08293,6244.843068,84.5330199999999
1910,0.728138,1914.01,928.843,3481.79,5.08295,6330.454088,85.6110200000003
1920,0.728138,1924.91,936.539,3549.45,5.22222,6416.849358,86.39527
1930,0.728138,1935.91,944.244,3615.7,5.22223,6501.804368,84.9550099999997
1940,0.728138,1946.85,951.686,3684.28,5.22226,6588.766398,86.9620299999997
1950,0.728138,1957.84,958.912,3754.32,5.29294,6677.093078,88.3266800000001
1960,0.728138,1968.89,966.088,3823.73,5.29296,6764.729098,87.6360199999999
1970,0.728138,1980.02,973.149,3896.01,5.29298,6855.200118,90.47102
1980,0.728138,1991.25,980.116,3966.12,5.3654,6943.579538,88.3794200000002
1990,0.728138,2002.74,987.109,4040.29,5.36541,7036.232548,92.65301
2000,0.728138,2015.19,994.161,4126,5.36543,7141.444568,105.21202
2010,0.728138,2028.06,1001.14,4214.92,5.44529,7250.293428,108.84886
2020,0.728138,2040.9,1008.16,4306.18,5.4453,7361.413438,111.12001
2030,0.728138,2054.84,1015.12,4408.62,5.44532,7484.753458,123.340020000001
2040,0.728138,2072.25,1022.14,4533.15,5.59198,7633.860118,149.106659999999
2050,0.728138,2089.69,1029.11,4663.56,5.59199,7788.680128,154.82001
2060,0.728138,2107.23,1036.1,4796.38,5.59201,7946.030148,157.35002
2070,0.728138,2127.12,1043.08,4954.03,5.71196,8130.670098,184.63995
2080,0.728138,2148.07,1050.21,5124.96,5.71198,8329.680118,199.010020000001
2090,0.728138,2168.42,1057.35,5295.51,5.712,8527.720138,198.04002
2100,0.728138,2191.39,1064.22,5484.48,5.86487,8746.683008,218.962869999999


==> plots/small_timings.csv <==
time,init,moment,field,particle,write,tot,diff
10,1.39549,5.22688,0.654499,8.23755,0.0988797,15.613299,15.613299
20,1.39549,10.6542,1.29364,16.0822,0.170637,29.596167,13.982868
30,1.39549,16.2471,1.93778,24.1478,0.24274,43.97091,14.374743
40,1.39549,21.9588,2.58146,32.1548,0.318894,58.409444,14.438534
50,1.39549,27.7452,3.22556,40.1838,0.390735,72.940785,14.531341
60,1.39549,33.5835,3.86693,48.2664,0.462534,87.574854,14.634069
70,1.39549,39.4553,4.50583,56.47,0.534342,102.360962,14.786108
80,1.39549,45.3539,5.1483,64.8456,0.609591,117.352881,14.991919
90,1.39549,51.2804,5.79129,73.2676,0.684466,132.419246,15.066365
100,1.39549,57.2439,6.43152,81.6609,0.756332,147.488142,15.068896
110,1.39549,63.2381,7.07097,90.0423,0.835064,162.581924,15.093782
120,1.39549,69.259,7.71301,98.531,0.907035,177.805535,15.223611
130,1.39549,75.3066,8.35211,107.009,0.980179,193.043379,15.237844
140,1.39549,81.3741,8.99129,115.545,1.05326,208.35914,15.315761
150,1.39549,87.4487,9.63058,124.19,1.12713,223.7919,15.43276
160,1.39549,93.5255,10.2715,132.903,1.19985,239.29534,15.50344
170,1.39549,99.6322,10.9128,141.614,1.27654,254.83103,15.53569
180,1.39549,105.761,11.5521,150.301,1.35122,270.36081,15.52978
190,1.39549,111.893,12.1942,158.983,1.43039,285.89608,15.53527
200,1.39549,118.041,12.8333,167.6,1.50355,301.37334,15.47726
210,1.39549,124.198,13.4762,176.268,1.57669,316.91438,15.54104
220,1.39549,130.369,14.1177,184.926,1.6519,332.46009,15.54571
230,1.39549,136.54,14.7605,193.668,1.72465,348.08864,15.62855
240,1.39549,142.72,15.4014,202.445,1.79879,363.76068,15.67204
250,1.39549,148.905,16.0437,211.225,1.87293,379.44212,15.68144
260,1.39549,155.115,16.6874,219.972,1.9519,395.12179,15.67967
270,1.39549,161.367,17.3319,228.877,2.076,411.04739,15.9256
280,1.39549,167.668,18.0264,238.219,2.14952,427.45841,16.41102
290,1.39549,175.42,18.6772,252.805,2.22373,450.52142,23.06301
300,1.39549,181.774,19.3436,268.354,2.30123,473.16832,22.6469
310,1.39549,188.14,20.0442,283.797,2.3756,495.75229,22.58397
320,1.39549,194.524,20.7568,299.302,2.45099,518.42928,22.6769899999999
330,1.39549,200.925,21.424,314.866,2.5295,541.13999,22.7107100000001
340,1.39549,207.352,22.0858,330.54,2.60425,563.97754,22.83755
350,1.39549,213.798,22.7098,347.218,3.11268,588.23397,24.25643
360,1.39549,220.275,23.3048,365.432,3.18913,613.59642,25.36245
370,1.39549,227.713,23.8797,388.838,3.27326,645.09945,31.5030300000001


==> plots/weibel_time.csv <==
Iteration,Init,Moment,Field,Particle,Write,Total,Delta
0,0.652903,0.66895,0.0743727,0.777807,0.538933,2.712966,
10,0.652903,7.44312,0.725555,8.52105,0.637942,17.98057,15.267604
20,0.652903,14.4079,1.37855,16.3417,0.715076,33.496129,15.515559
30,0.652903,21.5281,2.03812,24.2431,0.793542,49.255765,15.759636
40,0.652903,28.7762,2.70178,32.2409,0.870821,65.242604,15.986839
50,0.652903,36.0947,3.36357,40.2291,0.948439,81.288712,16.046108
60,0.652903,43.4687,4.0216,48.2784,1.0275,97.449103,16.160391
70,0.652903,50.8761,4.67882,56.5003,1.10151,113.809633,16.36053
80,0.652903,58.3098,5.33785,64.8201,1.17694,130.297593,16.48796
90,0.652903,65.7734,5.99583,73.118,1.2531,146.793233,16.49564
100,0.652903,73.2762,6.65339,81.4594,1.33116,163.373053,16.57982
110,0.652903,80.8094,7.3116,89.7958,1.40711,179.976813,16.60376
120,0.652903,88.364,7.97016,98.1918,1.48291,196.661773,16.68496
130,0.652903,95.9423,8.62693,106.601,1.55908,213.382213,16.72044
140,0.652903,103.535,9.28297,115.046,1.63504,230.151913,16.7697
150,0.652903,111.132,9.93892,123.569,1.71391,247.006733,16.85482
160,0.652903,118.739,10.5961,132.125,1.79496,263.907963,16.90123
170,0.652903,126.354,11.2519,140.723,1.87475,280.856553,16.94859
180,0.652903,133.978,11.909,149.3,1.95663,297.796533,16.93998
190,0.652903,141.594,12.5674,157.897,2.03907,314.750373,16.95384
200,0.652903,149.204,13.2226,166.431,2.11569,331.626193,16.87582
210,0.652903,156.821,13.8822,174.982,2.19428,348.532383,16.90619
220,0.652903,164.447,14.5384,183.568,2.27878,365.485083,16.9527
230,0.652903,172.074,15.193,192.192,2.35631,382.468213,16.98313
240,0.652903,179.703,15.8434,200.831,2.43469,399.464993,16.99678
250,0.652903,187.325,16.498,209.471,2.51279,416.459693,16.9947
260,0.652903,194.952,17.1538,218.116,2.59212,433.466823,17.00713
270,0.652903,202.593,17.8109,226.833,2.67006,450.559863,17.09304
280,0.652903,210.248,18.4959,239.693,2.75299,471.842793,21.28293
290,0.652903,217.929,19.1648,289.307,2.83041,529.884113,58.04132
300,0.652903,225.628,19.841,338.816,2.90914,587.847043,57.96293
310,0.652903,233.33,20.5444,387.673,3.05745,645.257753,57.41071
320,0.652903,241.039,21.2696,436.933,3.1364,703.030903,57.77315
330,0.652903,248.745,21.9466,486.274,3.21477,760.833273,57.80237
340,0.652903,256.452,22.6235,536.338,3.29348,819.359883,58.52661
350,0.652903,264.158,23.2667,586.024,3.84485,877.946453,58.5865700000001
360,0.652903,271.854,23.8765,637.706,3.92277,938.012173,60.0657199999999
370,0.652903,280.304,24.4445,705.886,4.01437,1015.301773,77.2896000000001
380,0.652903,289.486,24.9634,790.728,4.11804,1109.948343,94.64657
390,0.652903,300.753,25.4753,880.947,4.21907,1212.047273,102.09893
400,0.652903,314.326,25.9916,987.56,4.32847,1332.858973,120.8117

